Feedforward semantic segmentation with zoom-out features

We introduce a purely feed-forward architecture for semantic segmentation. We map small image elements (superpixels) to rich feature representations extracted from a sequence of nested regions of increasing extent. These regions are obtained by "zooming out" from the superpixel all the way to scene-level resolution. This approach exploits statistical structure in the image and in the label space without setting up explicit structured prediction mechanisms, and thus avoids complex and expensive inference. Instead superpixels are classified by a feedforward multilayer network. Our architecture achieves new state of the art performance in semantic segmentation, obtaining 64.4% average accuracy on the PASCAL VOC 2012 test set.

==> figs/2007_003143_s252_n0.txt <==
-0.9900 -0.0800
-0.9800 -0.0800
-0.9700 -0.0800
-0.9600 -0.0800
-0.9500 -0.0800
-0.9400 -0.0800
-0.9300 -0.0800
-0.9200 -0.0800
-0.9100 -0.0800
-0.9000 -0.0800
-0.8900 -0.0800
-0.8800 -0.0800
-0.8700 -0.0800
-0.8600 -0.0900
-0.8500 -0.0900
-0.8400 -0.0900
-0.8300 -0.0900
-0.8200 -0.0900
-0.8100 -0.0900
-0.8000 -0.0900
-0.7900 -0.0900
-0.7800 -0.0800
-0.7700 -0.0800
-0.7600 -0.0800
-0.7500 -0.0800
-0.7400 -0.0800
-0.7300 -0.0800
-0.7200 -0.0800
-0.7100 -0.0800
-0.7000 -0.0800
-0.6900 -0.0800
-0.6800 -0.0800
-0.6700 -0.0800
-0.6600 -0.0900
-0.6600 -0.1000
-0.6600 -0.1100
-0.6600 -0.1200
-0.6600 -0.1300
-0.6600 -0.1400
-0.6600 -0.1500
-0.6600 -0.1600
-0.6700 -0.1700
-0.6700 -0.1800
-0.6800 -0.1900
-0.6900 -0.2000
-0.7000 -0.2100
-0.7100 -0.2000
-0.7200 -0.2100
-0.7300 -0.2100
-0.7400 -0.2200
-0.7500 -0.2200
-0.7600 -0.2200
-0.7700 -0.2200
-0.7700 -0.2100
-0.7700 -0.2000
-0.7800 -0.1900
-0.7900 -0.1800
-0.8000 -0.1800
-0.8000 -0.1700
-0.8100 -0.1600
-0.8200 -0.1700
-0.8200 -0.1800
-0.8300 -0.1900
-0.8400 -0.2000
-0.8300 -0.2100
-0.8200 -0.2200
-0.8300 -0.2300
-0.8400 -0.2300
-0.8500 -0.2300
-0.8600 -0.2300
-0.8700 -0.2300
-0.8800 -0.2300
-0.8900 -0.2300
-0.8800 -0.2300
-0.8700 -0.2200
-0.8800 -0.2100
-0.8900 -0.2100
-0.8800 -0.2000
-0.8800 -0.1900
-0.8800 -0.1800
-0.8900 -0.1700
-0.9000 -0.1600
-0.9100 -0.1600
-0.9200 -0.1700
-0.9200 -0.1800
-0.9300 -0.1900
-0.9300 -0.2000
-0.9300 -0.2100
-0.9400 -0.2100
-0.9400 -0.2000
-0.9400 -0.1900
-0.9500 -0.1800
-0.9500 -0.1700
-0.9600 -0.1600
-0.9700 -0.1600
-0.9800 -0.1500
-0.9900 -0.1400
-0.9900 -0.1300
-0.9900 -0.1200
-0.9900 -0.1100
-0.9900 -0.1000
-0.9900 -0.0900
-0.9900 -0.0800


==> figs/2007_003143_s252_n2.txt <==
-1.5200 -0.1700
-1.5100 -0.1600
-1.5100 -0.1500
-1.5100 -0.1400
-1.5100 -0.1300
-1.5100 -0.1200
-1.5000 -0.1100
-1.5000 -0.1000
-1.4900 -0.0900
-1.4900 -0.0800
-1.4800 -0.0700
-1.4700 -0.0600
-1.4600 -0.0600
-1.4500 -0.0600
-1.4400 -0.0600
-1.4300 -0.0600
-1.4200 -0.0600
-1.4100 -0.0600
-1.4000 -0.0600
-1.3900 -0.0600
-1.3800 -0.0600
-1.3700 -0.0600
-1.3600 -0.0600
-1.3500 -0.0600
-1.3400 -0.0600
-1.3300 -0.0500
-1.3400 -0.0400
-1.3500 -0.0300
-1.3600 -0.0300
-1.3700 -0.0300
-1.3800 -0.0300
-1.3900 -0.0300
-1.4000 -0.0300
-1.4100 -0.0300
-1.4200 -0.0300
-1.4300 -0.0300
-1.4400 -0.0300
-1.4500 -0.0200
-1.4600 -0.0200
-1.4700 -0.0200
-1.4800 -0.0100
-1.4900 -0.0100
-1.5000 0.0000
-1.4900 0.0000
-1.4800 0.0000
-1.4700 0.0000
-1.4600 0.0000
-1.4500 0.0100
-1.4600 0.0200
-1.4700 0.0300
-1.4600 0.0300
-1.4500 0.0300
-1.4400 0.0300
-1.4300 0.0400
-1.4200 0.0400
-1.4100 0.0400
-1.4000 0.0400
-1.3900 0.0400
-1.3800 0.0400
-1.3700 0.0400
-1.3600 0.0400
-1.3500 0.0400
-1.3400 0.0400
-1.3300 0.0400
-1.3200 0.0400
-1.3100 0.0500
-1.3000 0.0500
-1.2900 0.0500
-1.2800 0.0500
-1.2700 0.0600
-1.2600 0.0600
-1.2500 0.0600
-1.2400 0.0600
-1.2300 0.0700
-1.2200 0.0700
-1.2100 0.0800
-1.2000 0.0900
-1.1900 0.0900
-1.1800 0.0900
-1.1700 0.0900
-1.1600 0.0900
-1.1500 0.0900
-1.1400 0.0900
-1.1300 0.0900
-1.1200 0.0900
-1.1100 0.0900
-1.1000 0.1000
-1.0900 0.1000
-1.0800 0.1100
-1.0700 0.1200
-1.0600 0.1300
-1.0500 0.1400
-1.0400 0.1500
-1.0300 0.1600
-1.0300 0.1700
-1.0200 0.1800
-1.0100 0.1800
-1.0000 0.1700
-0.9900 0.1700
-0.9800 0.1700
-0.9700 0.1700
-0.9600 0.1700
-0.9500 0.1700
-0.9400 0.1700
-0.9300 0.1700
-0.9200 0.1600
-0.9100 0.1600
-0.9000 0.1700
-0.8900 0.1700
-0.8800 0.1800
-0.8800 0.1900
-0.8800 0.2000
-0.8700 0.2100
-0.8700 0.2200
-0.8600 0.2300
-0.8600 0.2400
-0.8600 0.2500
-0.8500 0.2600
-0.8500 0.2700
-0.8400 0.2800
-0.8400 0.2900
-0.8400 0.3000
-0.8300 0.3100
-0.8300 0.3200
-0.8300 0.3300
-0.8200 0.3300
-0.8100 0.3400
-0.8000 0.3400
-0.7900 0.3400
-0.7800 0.3400
-0.7700 0.3400
-0.7800 0.3400
-0.7900 0.3400
-0.8000 0.3300
-0.7900 0.3200
-0.7800 0.3200
-0.7700 0.3200
-0.7600 0.3200
-0.7500 0.3200
-0.7400 0.3300
-0.7300 0.3300
-0.7300 0.3200
-0.7200 0.3100
-0.7200 0.3000
-0.7200 0.2900
-0.7200 0.2800
-0.7100 0.2700
-0.7100 0.2600
-0.7000 0.2500
-0.7000 0.2400
-0.7000 0.2300
-0.6900 0.2200
-0.6900 0.2100
-0.6900 0.2000
-0.6800 0.1900
-0.6800 0.1800
-0.6800 0.1700
-0.6700 0.1600
-0.6700 0.1500
-0.6600 0.1400
-0.6500 0.1300
-0.6400 0.1300
-0.6300 0.1400
-0.6200 0.1400
-0.6100 0.1400
-0.6000 0.1400
-0.5900 0.1400
-0.5800 0.1400
-0.5700 0.1500
-0.5600 0.1500
-0.5500 0.1500
-0.5400 0.1500
-0.5300 0.1500
-0.5200 0.1500
-0.5100 0.1500
-0.5000 0.1600
-0.4900 0.1600
-0.4800 0.1600
-0.4700 0.1600
-0.4600 0.1600
-0.4500 0.1700
-0.4400 0.1700
-0.4300 0.1700
-0.4200 0.1700
-0.4100 0.1700
-0.4000 0.1700
-0.3900 0.1800
-0.3800 0.1800
-0.3700 0.1800
-0.3600 0.1800
-0.3500 0.1800
-0.3400 0.1800
-0.3300 0.1900
-0.3200 0.1800
-0.3100 0.1800
-0.3000 0.1900
-0.3000 0.1800
-0.3000 0.1700
-0.3000 0.1600
-0.3000 0.1500
-0.2900 0.1400
-0.2900 0.1300
-0.2900 0.1200
-0.2900 0.1100
-0.2900 0.1000
-0.2900 0.0900
-0.2800 0.0800
-0.2800 0.0700
-0.2900 0.0700
-0.3000 0.0700
-0.3100 0.0700
-0.3200 0.0700
-0.3300 0.0600
-0.3400 0.0600
-0.3500 0.0600
-0.3600 0.0600
-0.3700 0.0600
-0.3800 0.0600
-0.3900 0.0500
-0.3900 0.0400
-0.3900 0.0300
-0.3800 0.0200
-0.3800 0.0100
-0.3800 0.0000
-0.3700 -0.0100
-0.3700 -0.0200
-0.3600 -0.0300
-0.3600 -0.0400
-0.3600 -0.0500
-0.3500 -0.0600
-0.3500 -0.0700
-0.3500 -0.0800
-0.3400 -0.0900
-0.3400 -0.1000
-0.3400 -0.1100
-0.3300 -0.1200
-0.3300 -0.1300
-0.3300 -0.1400
-0.3200 -0.1500
-0.3200 -0.1600
-0.3200 -0.1700
-0.3100 -0.1800
-0.3100 -0.1900
-0.3000 -0.2000
-0.3000 -0.2100
-0.3000 -0.2200
-0.3100 -0.2300
-0.3100 -0.2400
-0.3200 -0.2400
-0.3300 -0.2500
-0.3300 -0.2600
-0.3400 -0.2700
-0.3500 -0.2800
-0.3500 -0.2900
-0.3600 -0.3000
-0.3600 -0.3100
-0.3700 -0.3200
-0.3800 -0.3300
-0.3800 -0.3400
-0.3900 -0.3500
-0.3900 -0.3600
-0.4000 -0.3700
-0.4000 -0.3800
-0.4100 -0.3900
-0.4200 -0.4000
-0.4200 -0.4100
-0.4200 -0.4200
-0.4300 -0.4300
-0.4400 -0.4300
-0.4500 -0.4400
-0.4500 -0.4500
-0.4500 -0.4600
-0.4500 -0.4700
-0.4500 -0.4800
-0.4500 -0.4900
-0.4500 -0.5000
-0.4600 -0.5100
-0.4600 -0.5200
-0.4600 -0.5300
-0.4600 -0.5400
-0.4700 -0.5500
-0.4700 -0.5600
-0.4800 -0.5600
-0.4900 -0.5600
-0.5000 -0.5500
-0.5100 -0.5600
-0.5200 -0.5600
-0.5300 -0.5600
-0.5400 -0.5600
-0.5500 -0.5600
-0.5600 -0.5600
-0.5700 -0.5600
-0.5800 -0.5500
-0.5900 -0.5500
-0.6000 -0.5500
-0.6100 -0.5500
-0.6200 -0.5500
-0.6300 -0.5500
-0.6400 -0.5500
-0.6500 -0.5500
-0.6600 -0.5500
-0.6700 -0.5500
-0.6800 -0.5500
-0.6900 -0.5600
-0.7000 -0.5700
-0.7100 -0.5800
-0.7200 -0.5800
-0.7300 -0.5800
-0.7400 -0.5700
-0.7500 -0.5700
-0.7600 -0.5700
-0.7700 -0.5700
-0.7800 -0.5700
-0.7900 -0.5700
-0.8000 -0.5600
-0.8100 -0.5600
-0.8200 -0.5600
-0.8300 -0.5600
-0.8400 -0.5600
-0.8500 -0.5600
-0.8600 -0.5600
-0.8700 -0.5600
-0.8800 -0.5600
-0.8900 -0.5700
-0.9000 -0.5700
-0.9100 -0.5800
-0.9200 -0.5900
-0.9300 -0.6000
-0.9400 -0.6000
-0.9500 -0.6100
-0.9600 -0.6000
-0.9700 -0.5900
-0.9800 -0.5900
-0.9900 -0.5900
-1.0000 -0.6000
-1.0100 -0.6000
-1.0200 -0.6000
-1.0300 -0.6000
-1.0400 -0.6000
-1.0500 -0.6000
-1.0600 -0.6000
-1.0700 -0.6000
-1.0800 -0.6000
-1.0900 -0.6000
-1.0900 -0.5900
-1.0900 -0.5800
-1.0800 -0.5700
-1.0800 -0.5600
-1.0800 -0.5500
-1.0800 -0.5400
-1.0800 -0.5300
-1.0800 -0.5200
-1.0800 -0.5100
-1.0800 -0.5000
-1.0800 -0.4900
-1.0800 -0.4800
-1.0800 -0.4700
-1.0800 -0.4600
-1.0800 -0.4500
-1.0700 -0.4400
-1.0700 -0.4300
-1.0700 -0.4200
-1.0700 -0.4100
-1.0600 -0.4200
-1.0500 -0.4200
-1.0400 -0.4100
-1.0500 -0.4000
-1.0600 -0.3900
-1.0700 -0.3900
-1.0700 -0.3800
-1.0700 -0.3700
-1.0800 -0.3600
-1.0900 -0.3600
-1.1000 -0.3600
-1.1100 -0.3600
-1.1200 -0.3600
-1.1300 -0.3600
-1.1400 -0.3600
-1.1500 -0.3600
-1.1600 -0.3600
-1.1700 -0.3600
-1.1800 -0.3500
-1.1900 -0.3500
-1.2000 -0.3500
-1.2100 -0.3500
-1.2200 -0.3500
-1.2300 -0.3500
-1.2400 -0.3500
-1.2500 -0.3500
-1.2600 -0.3500
-1.2700 -0.3500
-1.2800 -0.3500
-1.2900 -0.3500
-1.3000 -0.3500
-1.2900 -0.3400
-1.2900 -0.3300
-1.2800 -0.3200
-1.2800 -0.3100
-1.2900 -0.3000
-1.3000 -0.2900
-1.2900 -0.2800
-1.2900 -0.2700
-1.2800 -0.2600
-1.2900 -0.2500
-1.2800 -0.2400
-1.2900 -0.2300
-1.3000 -0.2300
-1.3100 -0.2300
-1.3200 -0.2300
-1.3300 -0.2300
-1.3300 -0.2200
-1.3300 -0.2100
-1.3300 -0.2000
-1.3300 -0.1900
-1.3300 -0.1800
-1.3300 -0.1700
-1.3400 -0.1600
-1.3500 -0.1700
-1.3500 -0.1800
-1.3500 -0.1900
-1.3500 -0.2000
-1.3500 -0.2100
-1.3500 -0.2200
-1.3600 -0.2200
-1.3700 -0.2200
-1.3800 -0.2100
-1.3900 -0.2200
-1.4000 -0.2200
-1.4100 -0.2200
-1.4200 -0.2200
-1.4300 -0.2200
-1.4400 -0.2200
-1.4500 -0.2200
-1.4600 -0.2200
-1.4600 -0.2100
-1.4600 -0.2000
-1.4700 -0.1900
-1.4700 -0.1800
-1.4800 -0.1700
-1.4900 -0.1700
-1.5000 -0.1800
-1.5100 -0.1800
-1.5200 -0.1800
-1.5200 -0.1700


==> figs/2007_003143_s252_n3.txt <==
-1.8100 -0.0400
-1.8000 -0.0400
-1.7900 -0.0400
-1.7800 -0.0400
-1.7700 -0.0400
-1.7600 -0.0500
-1.7500 -0.0500
-1.7400 -0.0500
-1.7300 -0.0500
-1.7200 -0.0500
-1.7100 -0.0500
-1.7000 -0.0500
-1.6900 -0.0500
-1.6800 -0.0500
-1.6700 -0.0500
-1.6600 -0.0500
-1.6500 -0.0500
-1.6400 -0.0500
-1.6300 -0.0500
-1.6200 -0.0500
-1.6100 -0.0500
-1.6000 -0.0500
-1.5900 -0.0600
-1.5800 -0.0600
-1.5700 -0.0500
-1.5800 -0.0400
-1.5700 -0.0300
-1.5800 -0.0200
-1.5900 -0.0200
-1.6000 -0.0200
-1.6100 -0.0200
-1.6200 -0.0200
-1.6300 -0.0200
-1.6400 -0.0200
-1.6500 -0.0300
-1.6600 -0.0300
-1.6600 -0.0200
-1.6500 -0.0200
-1.6400 -0.0200
-1.6300 -0.0200
-1.6200 -0.0200
-1.6100 -0.0200
-1.6000 -0.0200
-1.5900 -0.0200
-1.5800 -0.0100
-1.5700 -0.0100
-1.5600 0.0000
-1.5700 0.0100
-1.5600 0.0100
-1.5500 0.0200
-1.5600 0.0300
-1.5700 0.0400
-1.5800 0.0400
-1.5900 0.0400
-1.6000 0.0500
-1.6100 0.0600
-1.6200 0.0600
-1.6300 0.0700
-1.6300 0.0800
-1.6400 0.0900
-1.6400 0.1000
-1.6300 0.1100
-1.6200 0.1200
-1.6100 0.1300
-1.6100 0.1400
-1.6000 0.1500
-1.6000 0.1600
-1.5900 0.1700
-1.5900 0.1800
-1.5800 0.1800
-1.5700 0.1800
-1.5600 0.1800
-1.5500 0.1800
-1.5400 0.1800
-1.5300 0.1800
-1.5200 0.1800
-1.5100 0.1700
-1.5000 0.1800
-1.4900 0.1700
-1.4800 0.1700
-1.4700 0.1700
-1.4600 0.1700
-1.4500 0.1700
-1.4400 0.1700
-1.4300 0.1800
-1.4200 0.1900
-1.4200 0.2000
-1.4100 0.2100
-1.4000 0.2200
-1.3900 0.2300
-1.3800 0.2200
-1.3700 0.2200
-1.3600 0.2200
-1.3500 0.2200
-1.3400 0.2200
-1.3300 0.2200
-1.3200 0.2200
-1.3100 0.2200
-1.3000 0.2200
-1.2900 0.2200
-1.2800 0.2200
-1.2700 0.2200
-1.2600 0.2200
-1.2500 0.2200
-1.2400 0.2300
-1.2300 0.2400
-1.2200 0.2500
-1.2300 0.2600
-1.2200 0.2700
-1.2100 0.2800
-1.2100 0.2900
-1.2100 0.3000
-1.2000 0.3100
-1.1900 0.3200
-1.1800 0.3200
-1.1700 0.3200
-1.1600 0.3100
-1.1500 0.3200
-1.1400 0.3200
-1.1300 0.3200
-1.1200 0.3300
-1.1100 0.3200
-1.1000 0.3200
-1.0900 0.3300
-1.0800 0.3300
-1.0700 0.3200
-1.0600 0.3300
-1.0600 0.3400
-1.0700 0.3500
-1.0600 0.3500
-1.0500 0.3500
-1.0400 0.3500
-1.0300 0.3500
-1.0200 0.3500
-1.0100 0.3500
-1.0000 0.3500
-0.9900 0.3500
-0.9800 0.3500
-0.9700 0.3500
-0.9600 0.3500
-0.9500 0.3500
-0.9400 0.3500
-0.9300 0.3500
-0.9200 0.3500
-0.9100 0.3500
-0.9000 0.3500
-0.8900 0.3500
-0.8800 0.3600
-0.8900 0.3700
-0.9000 0.3700
-0.9100 0.3700
-0.9200 0.3700
-0.9300 0.3700
-0.9200 0.3700
-0.9100 0.3700
-0.9000 0.3700
-0.8900 0.3800
-0.9000 0.3900
-0.9100 0.3900
-0.9000 0.3900
-0.8900 0.3800
-0.8800 0.3800
-0.8700 0.3900
-0.8700 0.4000
-0.8600 0.4100
-0.8600 0.4200
-0.8500 0.4300
-0.8600 0.4400
-0.8500 0.4300
-0.8400 0.4400
-0.8300 0.4400
-0.8200 0.4500
-0.8300 0.4600
-0.8300 0.4700
-0.8300 0.4800
-0.8400 0.4900
-0.8500 0.5000
-0.8600 0.5000
-0.8700 0.5100
-0.8600 0.5100
-0.8500 0.5100
-0.8400 0.5200
-0.8300 0.5200
-0.8200 0.5200
-0.8100 0.5200
-0.8000 0.5200
-0.7900 0.5200
-0.7800 0.5200
-0.7700 0.5300
-0.7600 0.5200
-0.7500 0.5200
-0.7400 0.5300
-0.7400 0.5400
-0.7300 0.5400
-0.7200 0.5300
-0.7100 0.5300
-0.7100 0.5200
-0.7100 0.5100
-0.7100 0.5000
-0.7100 0.4900
-0.7200 0.4900
-0.7300 0.4800
-0.7400 0.4700
-0.7400 0.4600
-0.7400 0.4500
-0.7300 0.4400
-0.7200 0.4400
-0.7100 0.4300
-0.7000 0.4300
-0.6900 0.4300
-0.6800 0.4300
-0.6700 0.4300
-0.6600 0.4300
-0.6700 0.4300
-0.6800 0.4200
-0.6900 0.4100
-0.6800 0.4000
-0.6700 0.4000
-0.6600 0.4000
-0.6500 0.3900
-0.6400 0.3900
-0.6300 0.3900
-0.6200 0.3800
-0.6100 0.3900
-0.6000 0.3800
-0.5900 0.3700
-0.5800 0.3700
-0.5700 0.3700
-0.5600 0.3800
-0.5500 0.3700
-0.5400 0.3600
-0.5300 0.3500
-0.5200 0.3400
-0.5100 0.3400
-0.5000 0.3400
-0.4900 0.3400
-0.4800 0.3400
-0.4700 0.3400
-0.4600 0.3400
-0.4500 0.3400
-0.4400 0.3400
-0.4300 0.3400
-0.4200 0.3400
-0.4100 0.3400
-0.4000 0.3400
-0.3900 0.3400
-0.3800 0.3400
-0.3700 0.3400
-0.3600 0.3400
-0.3500 0.3400
-0.3400 0.3500
-0.3400 0.3600
-0.3300 0.3700
-0.3200 0.3800
-0.3100 0.3800
-0.3000 0.3800
-0.2900 0.3800
-0.2800 0.3800
-0.2700 0.3800
-0.2600 0.3800
-0.2500 0.3800
-0.2400 0.3800
-0.2300 0.3800
-0.2200 0.3800
-0.2100 0.3800
-0.2000 0.3800
-0.1900 0.3800
-0.1800 0.3900
-0.1800 0.3800
-0.1700 0.3700
-0.1700 0.3600
-0.1600 0.3500
-0.1500 0.3400
-0.1500 0.3300
-0.1500 0.3200
-0.1500 0.3100
-0.1500 0.3000
-0.1500 0.2900
-0.1500 0.2800
-0.1500 0.2700
-0.1500 0.2600
-0.1500 0.2500
-0.1600 0.2400
-0.1600 0.2300
-0.1600 0.2200
-0.1500 0.2100
-0.1400 0.2100
-0.1300 0.2100
-0.1200 0.2100
-0.1100 0.2100
-0.1000 0.2200
-0.0900 0.2200
-0.0800 0.2100
-0.0700 0.2100
-0.0700 0.2000
-0.0600 0.1900
-0.0600 0.1800
-0.0500 0.1700
-0.0500 0.1600
-0.0500 0.1500
-0.0500 0.1400
-0.0400 0.1300
-0.0400 0.1200
-0.0400 0.1100
-0.0500 0.1100
-0.0600 0.1100
-0.0700 0.1100
-0.0800 0.1000
-0.0900 0.1000
-0.1000 0.1000
-0.1100 0.1000
-0.1200 0.1000
-0.1300 0.0900
-0.1400 0.0900
-0.1500 0.0900
-0.1600 0.0900
-0.1700 0.0900
-0.1800 0.0800
-0.1900 0.0800
-0.2000 0.0800
-0.2100 0.0800
-0.2200 0.0700
-0.2100 0.0600
-0.2000 0.0500
-0.2000 0.0400
-0.2000 0.0300
-0.1900 0.0200
-0.1900 0.0100
-0.1900 0.0000
-0.1800 -0.0100
-0.1800 -0.0200
-0.1700 -0.0300
-0.1700 -0.0400
-0.1700 -0.0500
-0.1600 -0.0600
-0.1600 -0.0700
-0.1500 -0.0800
-0.1500 -0.0900
-0.1600 -0.1000
-0.1700 -0.1000
-0.1800 -0.1100
-0.1700 -0.1200
-0.1600 -0.1200
-0.1500 -0.1200
-0.1400 -0.1100
-0.1300 -0.1100
-0.1200 -0.1000
-0.1100 -0.1000
-0.1000 -0.1000
-0.0900 -0.0900
-0.0800 -0.0900
-0.0800 -0.1000
-0.0900 -0.1000
-0.1000 -0.1100
-0.1000 -0.1200
-0.1100 -0.1100
-0.1200 -0.1100
-0.1300 -0.1200
-0.1300 -0.1300
-0.1400 -0.1300
-0.1500 -0.1300
-0.1600 -0.1400
-0.1700 -0.1500
-0.1600 -0.1600
-0.1500 -0.1600
-0.1600 -0.1600
-0.1700 -0.1500
-0.1800 -0.1600
-0.1900 -0.1600
-0.2000 -0.1700
-0.1900 -0.1800
-0.1800 -0.1900
-0.1700 -0.1900
-0.1600 -0.1800
-0.1700 -0.1900
-0.1700 -0.2000
-0.1800 -0.2100
-0.1900 -0.2200
-0.2000 -0.2300
-0.1900 -0.2400
-0.1800 -0.2400
-0.1700 -0.2300
-0.1600 -0.2200
-0.1600 -0.2300
-0.1700 -0.2400
-0.1800 -0.2500
-0.1800 -0.2600
-0.1900 -0.2700
-0.1900 -0.2800
-0.1900 -0.2900
-0.1800 -0.3000
-0.1700 -0.2900
-0.1600 -0.2800
-0.1600 -0.2700
-0.1500 -0.2600
-0.1400 -0.2500
-0.1300 -0.2400
-0.1200 -0.2300
-0.1100 -0.2200
-0.1000 -0.2100
-0.0900 -0.2100
-0.0800 -0.2000
-0.0700 -0.1900
-0.0800 -0.2000
-0.0900 -0.2100
-0.1000 -0.2100
-0.1100 -0.2200
-0.1200 -0.2300
-0.1300 -0.2400
-0.1400 -0.2500
-0.1500 -0.2600
-0.1500 -0.2700
-0.1600 -0.2800
-0.1700 -0.2900
-0.1700 -0.3000
-0.1800 -0.3100
-0.1900 -0.3200
-0.1900 -0.3300
-0.2000 -0.3400
-0.2000 -0.3500
-0.2000 -0.3400
-0.1900 -0.3300
-0.1900 -0.3200
-0.1800 -0.3100
-0.1800 -0.3000
-0.1900 -0.2900
-0.2000 -0.2800
-0.2100 -0.2900
-0.2100 -0.3000
-0.2100 -0.3100
-0.2200 -0.3200
-0.2300 -0.3300
-0.2200 -0.3400
-0.2300 -0.3400
-0.2400 -0.3500
-0.2300 -0.3400
-0.2300 -0.3300
-0.2300 -0.3200
-0.2400 -0.3100
-0.2500 -0.3200
-0.2600 -0.3300
-0.2600 -0.3400
-0.2700 -0.3400
-0.2700 -0.3300
-0.2800 -0.3200
-0.2900 -0.3200
-0.3000 -0.3300
-0.3100 -0.3400
-0.3100 -0.3500
-0.3200 -0.3600
-0.3100 -0.3700
-0.3000 -0.3700
-0.3000 -0.3800
-0.3100 -0.3700
-0.3200 -0.3800
-0.3200 -0.3900
-0.3300 -0.4000
-0.3300 -0.4100
-0.3200 -0.4200
-0.3100 -0.4200
-0.3000 -0.4100
-0.2900 -0.4000
-0.2800 -0.4100
-0.2800 -0.4200
-0.2900 -0.4300
-0.2900 -0.4400
-0.2900 -0.4500
-0.2900 -0.4600
-0.2900 -0.4700
-0.2800 -0.4800
-0.2800 -0.4900
-0.2700 -0.5000
-0.2700 -0.5100
-0.2800 -0.5200
-0.2800 -0.5300
-0.2800 -0.5400
-0.2800 -0.5500
-0.2800 -0.5600
-0.2800 -0.5700
-0.2800 -0.5800
-0.2800 -0.5900
-0.2800 -0.6000
-0.2900 -0.6000
-0.3000 -0.6100
-0.3100 -0.6200
-0.3100 -0.6100
-0.3100 -0.6000
-0.3000 -0.5900
-0.3100 -0.5800
-0.3200 -0.5800
-0.3300 -0.5900
-0.3300 -0.6000
-0.3300 -0.6100
-0.3400 -0.6000
-0.3500 -0.6000
-0.3600 -0.6000
-0.3700 -0.6100
-0.3700 -0.6000
-0.3700 -0.5900
-0.3700 -0.5800
-0.3700 -0.5700
-0.3700 -0.5600
-0.3700 -0.5500
-0.3700 -0.5400
-0.3700 -0.5300
-0.3700 -0.5200
-0.3800 -0.5100
-0.3900 -0.5200
-0.3900 -0.5300
-0.3900 -0.5400
-0.4000 -0.5300
-0.4100 -0.5400
-0.4100 -0.5300
-0.4000 -0.5200
-0.4100 -0.5100
-0.4000 -0.5100
-0.3900 -0.5000
-0.4000 -0.4900
-0.4000 -0.4800
-0.4000 -0.4700
-0.4000 -0.4600
-0.4000 -0.4500
-0.4000 -0.4400
-0.4100 -0.4300
-0.4200 -0.4400
-0.4300 -0.4500
-0.4300 -0.4600
-0.4200 -0.4700
-0.4300 -0.4800
-0.4400 -0.4900
-0.4400 -0.5000
-0.4500 -0.5100
-0.4500 -0.5200
-0.4500 -0.5300
-0.4500 -0.5400
-0.4600 -0.5500
-0.4600 -0.5600
-0.4700 -0.5700
-0.4700 -0.5800
-0.4700 -0.5900
-0.4700 -0.6000
-0.4700 -0.6100
-0.4700 -0.6200
-0.4800 -0.6300
-0.4800 -0.6400
-0.4800 -0.6500
-0.4800 -0.6600
-0.4800 -0.6700
-0.4700 -0.6800
-0.4700 -0.6900
-0.4700 -0.7000
-0.4700 -0.7100
-0.4700 -0.7200
-0.4700 -0.7300
-0.4700 -0.7400
-0.4700 -0.7500
-0.4800 -0.7500
-0.4900 -0.7500
-0.5000 -0.7600
-0.5100 -0.7600
-0.5200 -0.7600
-0.5300 -0.7600
-0.5400 -0.7600
-0.5500 -0.7600
-0.5600 -0.7700
-0.5700 -0.7700
-0.5800 -0.7700
-0.5900 -0.7700
-0.6000 -0.7700
-0.6100 -0.7700
-0.6200 -0.7700
-0.6300 -0.7800
-0.6400 -0.7800
-0.6500 -0.7800
-0.6600 -0.7800
-0.6700 -0.7800
-0.6800 -0.7800
-0.6900 -0.7900
-0.7000 -0.7900
-0.7100 -0.7900
-0.7200 -0.7900
-0.7300 -0.8000
-0.7400 -0.8000
-0.7500 -0.8000
-0.7600 -0.8000
-0.7700 -0.8000
-0.7800 -0.8000
-0.7900 -0.8000
-0.8000 -0.8000
-0.8100 -0.8000
-0.8200 -0.8100
-0.8300 -0.8100
-0.8400 -0.8100
-0.8500 -0.8100
-0.8600 -0.8100
-0.8700 -0.8100
-0.8800 -0.8100
-0.8900 -0.8000
-0.9000 -0.8000
-0.9000 -0.7900
-0.9000 -0.7800
-0.9100 -0.7700
-0.9100 -0.7600
-0.9200 -0.7500
-0.9200 -0.7400
-0.9100 -0.7300
-0.9100 -0.7200
-0.9200 -0.7100
-0.9100 -0.7000
-0.9200 -0.6900
-0.9300 -0.6900
-0.9400 -0.6900
-0.9500 -0.7000
-0.9600 -0.7000
-0.9700 -0.7000
-0.9800 -0.7000
-0.9900 -0.7100
-1.0000 -0.7100
-1.0100 -0.7200
-1.0200 -0.7200
-1.0300 -0.7200
-1.0400 -0.7100
-1.0500 -0.7200
-1.0600 -0.7300
-1.0700 -0.7300
-1.0800 -0.7300
-1.0900 -0.7400
-1.1000 -0.7400
-1.1100 -0.7400
-1.1200 -0.7400
-1.1300 -0.7400
-1.1400 -0.7300
-1.1500 -0.7300
-1.1600 -0.7300
-1.1700 -0.7300
-1.1800 -0.7300
-1.1900 -0.7300
-1.2000 -0.7300
-1.2100 -0.7300
-1.2000 -0.7300
-1.1900 -0.7200
-1.2000 -0.7100
-1.2100 -0.7100
-1.2200 -0.7100
-1.2300 -0.7100
-1.2200 -0.7000
-1.2300 -0.6900
-1.2400 -0.6800
-1.2300 -0.6700
-1.2200 -0.6700
-1.2100 -0.6600
-1.2000 -0.6500
-1.2000 -0.6400
-1.2000 -0.6300
-1.1900 -0.6200
-1.2000 -0.6100
-1.2000 -0.6000
-1.2000 -0.5900
-1.1900 -0.5900
-1.1800 -0.5900
-1.1700 -0.5900
-1.1600 -0.5900
-1.1500 -0.5900
-1.1400 -0.5800
-1.1500 -0.5700
-1.1600 -0.5700
-1.1700 -0.5700
-1.1800 -0.5700
-1.1900 -0.5700
-1.2000 -0.5600
-1.2100 -0.5600
-1.2200 -0.5500
-1.2300 -0.5500
-1.2400 -0.5400
-1.2500 -0.5300
-1.2600 -0.5200
-1.2600 -0.5100
-1.2700 -0.5000
-1.2700 -0.4900
-1.2800 -0.4800
-1.2800 -0.4700
-1.2900 -0.4600
-1.2900 -0.4500
-1.3000 -0.4400
-1.3100 -0.4300
-1.3100 -0.4200
-1.3200 -0.4100
-1.3200 -0.4000
-1.3200 -0.3900
-1.3200 -0.3800
-1.3200 -0.3700
-1.3200 -0.3600
-1.3300 -0.3500
-1.3400 -0.3400
-1.3500 -0.3400
-1.3600 -0.3400
-1.3700 -0.3400
-1.3800 -0.3400
-1.3900 -0.3400
-1.4000 -0.3400
-1.4100 -0.3400
-1.4200 -0.3300
-1.4300 -0.3300
-1.4400 -0.3300
-1.4500 -0.3300
-1.4600 -0.3300
-1.4700 -0.3300
-1.4800 -0.3300
-1.4900 -0.3300
-1.5000 -0.3300
-1.5100 -0.3200
-1.5200 -0.3200
-1.5300 -0.3200
-1.5400 -0.3200
-1.5500 -0.3200
-1.5600 -0.3100
-1.5700 -0.3100
-1.5800 -0.3100
-1.5900 -0.3100
-1.6000 -0.3000
-1.5900 -0.3000
-1.5800 -0.2900
-1.5900 -0.2800
-1.5800 -0.2900
-1.5700 -0.2900
-1.5600 -0.2900
-1.5500 -0.2900
-1.5400 -0.2900
-1.5300 -0.2900
-1.5200 -0.2900
-1.5100 -0.2900
-1.5000 -0.2900
-1.4900 -0.2900
-1.4800 -0.2900
-1.4700 -0.2900
-1.4600 -0.2800
-1.4600 -0.2700
-1.4700 -0.2600
-1.4800 -0.2600
-1.4900 -0.2600
-1.5000 -0.2500
-1.5100 -0.2600
-1.5100 -0.2700
-1.5200 -0.2600
-1.5300 -0.2600
-1.5400 -0.2600
-1.5300 -0.2500
-1.5200 -0.2500
-1.5100 -0.2500
-1.5000 -0.2500
-1.4900 -0.2500
-1.4800 -0.2500
-1.4700 -0.2400
-1.4700 -0.2300
-1.4800 -0.2200
-1.4900 -0.2300
-1.5000 -0.2200
-1.5000 -0.2100
-1.5000 -0.2000
-1.5100 -0.1900
-1.5200 -0.2000
-1.5200 -0.2100
-1.5200 -0.2200
-1.5200 -0.2300
-1.5300 -0.2300
-1.5400 -0.2300
-1.5500 -0.2300
-1.5400 -0.2300
-1.5300 -0.2200
-1.5400 -0.2100
-1.5500 -0.2100
-1.5600 -0.2100
-1.5700 -0.2100
-1.5800 -0.2100
-1.5900 -0.2000
-1.6000 -0.2000
-1.6100 -0.2000
-1.6200 -0.2000
-1.6300 -0.2000
-1.6400 -0.2000
-1.6500 -0.2000
-1.6600 -0.2000
-1.6700 -0.2000
-1.6800 -0.1900
-1.6900 -0.1900
-1.7000 -0.1900
-1.7100 -0.1900
-1.7200 -0.1900
-1.7300 -0.1900
-1.7300 -0.1800
-1.7200 -0.1700
-1.7300 -0.1600
-1.7400 -0.1600
-1.7500 -0.1700
-1.7500 -0.1800
-1.7600 -0.1800
-1.7700 -0.1800
-1.7800 -0.1800
-1.7900 -0.1800
-1.7800 -0.1800
-1.7700 -0.1800
-1.7600 -0.1800
-1.7500 -0.1700
-1.7600 -0.1600
-1.7600 -0.1500
-1.7600 -0.1400
-1.7600 -0.1300
-1.7600 -0.1200
-1.7600 -0.1100
-1.7600 -0.1000
-1.7600 -0.0900
-1.7600 -0.1000
-1.7600 -0.1100
-1.7600 -0.1200
-1.7600 -0.1300
-1.7600 -0.1400
-1.7500 -0.1500
-1.7400 -0.1400
-1.7400 -0.1300
-1.7400 -0.1200
-1.7300 -0.1100
-1.7300 -0.1000
-1.7200 -0.1100
-1.7100 -0.1000
-1.7100 -0.0900
-1.7000 -0.0800
-1.7100 -0.0700
-1.7200 -0.0700
-1.7200 -0.0600
-1.7300 -0.0500
-1.7400 -0.0500
-1.7500 -0.0500
-1.7600 -0.0500
-1.7700 -0.0600
-1.7600 -0.0700
-1.7700 -0.0600
-1.7800 -0.0600
-1.7700 -0.0600
-1.7600 -0.0500
-1.7700 -0.0400
-1.7800 -0.0400
-1.7900 -0.0400
-1.8000 -0.0400
-1.8100 -0.0400


==> figs/2007_003143_s3_n3.txt <==
-2.4900 1.4500
-2.4800 1.4500
-2.4700 1.4500
-2.4600 1.4500
-2.4500 1.4500
-2.4400 1.4500
-2.4300 1.4500
-2.4200 1.4500
-2.4100 1.4500
-2.4000 1.4500
-2.3900 1.4500
-2.3800 1.4500
-2.3700 1.4500
-2.3600 1.4500
-2.3500 1.4500
-2.3400 1.4500
-2.3300 1.4500
-2.3200 1.4500
-2.3100 1.4500
-2.3000 1.4500
-2.2900 1.4500
-2.2800 1.4500
-2.2700 1.4500
-2.2600 1.4500
-2.2500 1.4500
-2.2400 1.4500
-2.2300 1.4500
-2.2200 1.4500
-2.2100 1.4500
-2.2000 1.4500
-2.1900 1.4500
-2.1800 1.4500
-2.1700 1.4500
-2.1600 1.4500
-2.1500 1.4500
-2.1400 1.4500
-2.1300 1.4500
-2.1200 1.4500
-2.1100 1.4500
-2.1000 1.4500
-2.0900 1.4500
-2.0800 1.4500
-2.0700 1.4500
-2.0600 1.4500
-2.0500 1.4500
-2.0400 1.4500
-2.0300 1.4500
-2.0200 1.4500
-2.0100 1.4500
-2.0000 1.4500
-1.9900 1.4500
-1.9800 1.4500
-1.9700 1.4500
-1.9600 1.4500
-1.9500 1.4500
-1.9400 1.4500
-1.9300 1.4500
-1.9200 1.4500
-1.9100 1.4500
-1.9000 1.4500
-1.8900 1.4500
-1.8800 1.4500
-1.8700 1.4500
-1.8600 1.4500
-1.8500 1.4500
-1.8400 1.4500
-1.8300 1.4500
-1.8200 1.4500
-1.8100 1.4500
-1.8000 1.4500
-1.7900 1.4500
-1.7800 1.4500
-1.7700 1.4500
-1.7600 1.4500
-1.7500 1.4500
-1.7400 1.4500
-1.7300 1.4500
-1.7200 1.4500
-1.7100 1.4500
-1.7000 1.4500
-1.6900 1.4500
-1.6800 1.4500
-1.6700 1.4500
-1.6600 1.4500
-1.6500 1.4500
-1.6400 1.4500
-1.6300 1.4500
-1.6200 1.4500
-1.6100 1.4500
-1.6000 1.4500
-1.5900 1.4500
-1.5800 1.4500
-1.5700 1.4500
-1.5600 1.4500
-1.5500 1.4500
-1.5400 1.4500
-1.5300 1.4500
-1.5200 1.4500
-1.5100 1.4500
-1.5000 1.4500
-1.4900 1.4500
-1.4800 1.4500
-1.4700 1.4500
-1.4600 1.4500
-1.4500 1.4500
-1.4400 1.4500
-1.4300 1.4500
-1.4200 1.4500
-1.4100 1.4500
-1.4100 1.4400
-1.4100 1.4300
-1.4100 1.4200
-1.4100 1.4100
-1.4100 1.4000
-1.4100 1.3900
-1.4200 1.3800
-1.4200 1.3700
-1.4200 1.3600
-1.4200 1.3500
-1.4200 1.3400
-1.4200 1.3300
-1.4200 1.3200
-1.4200 1.3100
-1.4200 1.3000
-1.4200 1.2900
-1.4200 1.2800
-1.4200 1.2700
-1.4200 1.2600
-1.4200 1.2500
-1.4200 1.2400
-1.4200 1.2300
-1.4200 1.2200
-1.4200 1.2100
-1.4200 1.2000
-1.4200 1.1900
-1.4200 1.1800
-1.4200 1.1700
-1.4200 1.1600
-1.4200 1.1500
-1.4200 1.1400
-1.4200 1.1300
-1.4200 1.1200
-1.4300 1.1100
-1.4300 1.1000
-1.4400 1.1000
-1.4500 1.1000
-1.4600 1.1000
-1.4700 1.1000
-1.4800 1.1000
-1.4900 1.1000
-1.5000 1.1000
-1.5100 1.1000
-1.5200 1.1000
-1.5300 1.1000
-1.5400 1.1000
-1.5500 1.1000
-1.5600 1.1000
-1.5700 1.1000
-1.5800 1.1000
-1.5900 1.1000
-1.6000 1.0900
-1.6000 1.0800
-1.6000 1.0700
-1.6000 1.0600
-1.6000 1.0500
-1.6000 1.0400
-1.6000 1.0300
-1.6000 1.0200
-1.6000 1.0100
-1.6000 1.0000
-1.6000 0.9900
-1.6000 0.9800
-1.6000 0.9700
-1.6000 0.9600
-1.6000 0.9500
-1.6000 0.9400
-1.6000 0.9300
-1.6000 0.9200
-1.6100 0.9200
-1.6200 0.9200
-1.6300 0.9200
-1.6400 0.9200
-1.6500 0.9200
-1.6600 0.9200
-1.6700 0.9200
-1.6800 0.9200
-1.6900 0.9200
-1.7000 0.9200
-1.7100 0.9200
-1.7200 0.9200
-1.7300 0.9200
-1.7400 0.9200
-1.7500 0.9200
-1.7600 0.9200
-1.7700 0.9200
-1.7800 0.9100
-1.7900 0.9000
-1.8000 0.9000
-1.8100 0.9000
-1.8200 0.9000
-1.8300 0.9000
-1.8400 0.9000
-1.8500 0.9000
-1.8600 0.9000
-1.8700 0.9000
-1.8800 0.9000
-1.8900 0.9000
-1.9000 0.9000
-1.9100 0.9000
-1.9200 0.9000
-1.9300 0.9000
-1.9400 0.8900
-1.9400 0.8800
-1.9500 0.8700
-1.9500 0.8600
-1.9500 0.8500
-1.9500 0.8400
-1.9500 0.8300
-1.9500 0.8200
-1.9600 0.8100
-1.9600 0.8000
-1.9600 0.7900
-1.9600 0.7800
-1.9600 0.7700
-1.9700 0.7600
-1.9700 0.7500
-1.9700 0.7400
-1.9700 0.7300
-1.9800 0.7300
-1.9900 0.7300
-2.0000 0.7300
-2.0100 0.7300
-2.0200 0.7300
-2.0300 0.7300
-2.0400 0.7300
-2.0500 0.7300
-2.0600 0.7300
-2.0700 0.7300
-2.0800 0.7300
-2.0900 0.7300
-2.1000 0.7300
-2.1100 0.7300
-2.1200 0.7300
-2.1300 0.7300
-2.1300 0.7400
-2.1300 0.7500
-2.1300 0.7600
-2.1300 0.7700
-2.1300 0.7800
-2.1300 0.7900
-2.1300 0.8000
-2.1300 0.8100
-2.1300 0.8200
-2.1300 0.8300
-2.1300 0.8400
-2.1300 0.8500
-2.1300 0.8600
-2.1300 0.8700
-2.1300 0.8800
-2.1300 0.8900
-2.1300 0.9000
-2.1300 0.9100
-2.1400 0.9200
-2.1500 0.9200
-2.1600 0.9200
-2.1700 0.9200
-2.1800 0.9200
-2.1900 0.9200
-2.2000 0.9200
-2.2100 0.9200
-2.2200 0.9200
-2.2300 0.9200
-2.2400 0.9200
-2.2500 0.9200
-2.2600 0.9200
-2.2700 0.9200
-2.2800 0.9200
-2.2900 0.9200
-2.3000 0.9200
-2.3100 0.9200
-2.3100 0.9300
-2.3100 0.9400
-2.3100 0.9500
-2.3100 0.9600
-2.3100 0.9700
-2.3100 0.9800
-2.3100 0.9900
-2.3100 1.0000
-2.3100 1.0100
-2.3100 1.0200
-2.3100 1.0300
-2.3100 1.0400
-2.3100 1.0500
-2.3100 1.0600
-2.3100 1.0700
-2.3100 1.0800
-2.3100 1.0900
-2.3200 1.1000
-2.3300 1.1000
-2.3400 1.1000
-2.3500 1.1000
-2.3600 1.1000
-2.3700 1.1000
-2.3800 1.1000
-2.3900 1.1000
-2.4000 1.1000
-2.4100 1.1000
-2.4200 1.1000
-2.4300 1.1000
-2.4400 1.1000
-2.4500 1.1000
-2.4600 1.1000
-2.4700 1.1000
-2.4800 1.1000
-2.4900 1.1000
-2.4900 1.1100
-2.4900 1.1200
-2.4900 1.1300
-2.4900 1.1400
-2.4900 1.1500
-2.4900 1.1600
-2.4900 1.1700
-2.4900 1.1800
-2.4900 1.1900
-2.4900 1.2000
-2.4900 1.2100
-2.4900 1.2200
-2.4900 1.2300
-2.4900 1.2400
-2.4900 1.2500
-2.4900 1.2600
-2.4900 1.2700
-2.4900 1.2800
-2.4900 1.2900
-2.4900 1.3000
-2.4900 1.3100
-2.4900 1.3200
-2.4900 1.3300
-2.4900 1.3400
-2.4900 1.3500
-2.4900 1.3600
-2.4900 1.3700
-2.4900 1.3800
-2.4900 1.3900
-2.4900 1.4000
-2.4900 1.4100
-2.4900 1.4200
-2.4900 1.4300
-2.4900 1.4400
-2.4900 1.4500


==> figs/examples.txt <==
2011_002322
2007_001586
2009_000412
2007_000129
2008_001439
2007_000830
2007_000830
2010_005284
2009_003494
2008_006108
2008_006408
2009_004507
2007_002643
2011_002358
2010_001024
2007_001311
2008_004654
2010_001557
2007_002728
2007_001585
2007_003143

